Enhanced Deep Speech Separation in Clustered Ad Hoc Distributed Microphone Environments

Ad-hoc distributed microphone environments, where microphone locations and numbers are unpredictable, present a challenge to traditional deep learning models, which typically require fixed architectures. To tailor deep learning models to accommodate arbitrary array configurations, the Transform-Average-Concatenate (TAC) layer was previously introduced. In this work, we integrate TAC layers with dual-path transformers for speech separation from two simultaneous talkers in realistic settings. However, the distributed nature makes it hard to fuse information across microphones efficiently. Therefore, we explore the efficacy of blindly clustering microphones around sources of interest prior to enhancement. Experimental results show that this deep cluster-informed approach significantly improves the system's capacity to cope with the inherent variability observed in ad-hoc distributed microphone environments.

==> README.txt <==
@article{Davis80-COP,
	Author = {Steven B. Davis and Paul Mermelstein},
	Journal = {IEEE Transactions on Acoustics, Speech and Signal Processing},
	Number = {4},
	Pages = {357--366},
	Title = {Comparison of Parametric Representations for Monosyllabic Word Recognition in Continuously Spoken Sentences},
	Volume = {28},
  Month = aug,
	Year = {1980}}

@article{Rabiner89-ATO,
	Author = {Lawrence R. Rabiner},
	Journal = {Proceedings of the IEEE},
	Number = {2},
	Pages = {257--286},
	Title = {A Tutorial on Hidden {Markov} Models and Selected Applications in Speech Recognition},
	Volume = {77},
  Month = feb,
	Year = {1989}}

@book{Hastie09-TEO,
	Address = {New York},
	Author = {Trevor Hastie and Robert Tibshirani and Jerome Friedman},
	Publisher = {Springer},
	Title = {The Elements of Statistical Learning -- Data Mining, Inference, and Prediction},
	Year = {2009}}

@inproceedings{Smith22-XXX,
	Author = {Jane Smith and Firstname2 Lastname2 and Firstname3 Lastname3},
	Pages = {100--104},
	Title = {A really good paper about {D}ynamic {T}ime {W}arping},
 	Booktitle = {Proc. {INTERSPEECH} 2022 -- 23\textsuperscript{rd} Annual Conference of the International Speech Communication Association},
    Address = {{Incheon, Korea}},
    Month = {{Sep.}},
	Year = {2022}}

 % use the Crossref field to copy any unspecified fields (such as booktitle) from another entry, 
@inproceedings{Jones22-XXX,
	Author = {Robert Jones and Firstname2 Lastname2 and Firstname3 Lastname3},
	Crossref = {Smith22-XXX},
	Pages = {105--109},
	Title = {An excellent paper introducing the {ABC} toolkit}}

@inproceedings{moore19_interspeech,
  author={Roger K. Moore and Lucy Skidmore},
  title={On the Use/Misuse of the Term {`Phoneme'}},
    Address = {{Graz, Austria}},
    Month = {{Sep.}},
  year=2019,
 	Booktitle = {Proc. {INTERSPEECH} 2019 -- 20\textsuperscript{th} Annual Conference of the International Speech Communication Association},
  pages={2340--2344},
  doi={10.21437/Interspeech.2019-2711}
}
